User-driven Design and Evaluation of Liquid Types in Java

Bugs that are detected earlier during the development lifecycle are easier and cheaper to fix, whereas bugs that are found during production are difficult and expensive to address, and may have dire consequences. Type systems are particularly effective at identifying and preventing bugs early in the development lifecycle by causing invalid programs to result in build failure. Liquid Types are more powerful than those found in mainstream programming languages, allowing the detection of more classes of bugs. However, while Liquid Types were proposed in 2008 with their integration in ML and subsequently introduced in C (2012), Javascript(2012) and Haskell(2014) through language extensions, they have yet to become widely adopted by mainstream developers. This paper investigates how Liquid Types can be integrated in a mainstream programming language, Java, by proposing a new design that aims to lower the barrier to entry and adapts to problems that Java developers commonly encounter at runtime. To promote accessibility, we conducted a series of developer surveys to design the syntax of LiquidJava, our prototype. To evaluate the prototype's usability, we conducted a user study of 30 Java developers, concluding that users intend to use LiquidJava and that it helped to find more bugs and debug faster.

==> results/LiquidJava_-_Google_Form.csv <==
"Carimbo de data/hora","Insert the line that contains the error.","What do you suggest to fix it?","Insert the line that contains the bug.","What do you suggest to fix it?","Implement, in Java, a CORRECT assignment for x.","Implement, in Java, an INCORRECT assignment for x.","Implement a CORRECT invocation of function1.","Implement an INCORRECT invocation of function1.","Create a MyObj object and implement a CORRECT sequence of invocations on the object.","Create a MyObj object and implement an INCORRECT sequence of invocations on the object.","How easy was it to install the extension?","Insert the line that contains the bug.","What do you suggest to fix it?","Insert the line that contains the bug.","What do you suggest to fix it?","Add refinements to currentMonth variable in Variable.java file, according to the comment above the variable.","Add refinements to the method inRange(...) in Method.java, according to the javadoc.","Add the annotations to TrafficLight.java. The TestTLWrong.java must have an incorrect behaviour and TestTLCorrect.java must have a correct behaviour.","How easy was it to add the Refinement Types annotations?","What did you enjoy the most while using LiquidJava?","What did you dislike the most while using LiquidJava?","Would you use LiquidJava in your projects?","If you have any other comments or suggestions leave them here."
"2021/06/10 11:46:16 da tarde CET","if(n <= 1)","if(n < 1)","socket.sendUrgentData(90);","","x = 40","x = 48","function1(1.5,1.5);","function1(-1.4,-1.5);","","","5","return 0;","return 1;","p.getLast();","if(p.size()>0) {p.getLast();}","import repair.regen.specification.Refinement;

public class Variable {
    
    public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
		@Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
        int currentMonth;

		//currentMonth = 13; //Error - Comment after finishing exercise
		currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""(_ >=a) && (_ <= b)"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
       // inRange(10, 9); //Error
    }
}","import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""transactionToAmber"", ""transactionToRed"", ""transactionToGreen""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""transactionToGreen(this)"")
	public TrafficLight() {
		r = 255; g = 0; b = 0; 
	}
	
	@StateRefinement(from = ""transactionToRed(this)"", to = ""transactionToGreen(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}


	@StateRefinement(from = ""transactionToGreen(this)"", to = ""transactionToAmber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}

	@StateRefinement(from = ""transactionToAmber(this)"", to = ""transactionToRed(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}","5","Facilidade de refinar parâmetros, o que agiliza a implementação do código. O utilizador não precisa de se preocupar com as condicionantes das variáveis (ex. definição de limites para uma variável).","Nada.","Yes","Adicionaria mais exemplos práticos."
"2021/06/15 11:11:00 da manhã CET","12","return fibonacci(n-1) + fibonacci(n-2)","13","the call could not be made (NoSuchElementException); remove line","x = 1","x = 50","double d = function1(3, 4)","double d = function1(4, 3)","MyObj o = new MyObj();
o.select(1);
o.pay(2);
o.show();","MyObj o = new MyObj();
o.pay(2);
o.select(1);
o.pay(3);","5","18","the return type refinement requires that the value to be at least N; for instance, for a positive N, zero does not obey the condition","17","call socket.connect(...) before sendUrgentData(...)","import repair.regen.specification.Refinement;

public class Variable {
    
    public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""_ >= 1 && _ <= 12"")
        int currentMonth;

       // currentMonth = 13; //Error - Comment after finishing exercise
        currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(
        int a, 
        @Refinement(""_ > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;
@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","Specification of states, because enforcing correct state transitions in the implementations is tedious and error-prone (and often not well-documented). Explicit state modelling would also help in documentation generation (state diagram).","Some error messages are not straight to the point (a typical difficulty with compilers in general...). For example, when referring to a state that is not in the @StateSet, a better message could be something like ""unknown state..."" ","Yes","This work reminded me of the PLAID language (CMU, Johnatan Aldrich), which had similar features.

A critical aspect for such language features to succeed is the ease and understandability of syntax (and error messages).

For errors that cannot be checked at compile-time, do you check them at runtime? (injecting exceptions)"
"2021/06/15 12:22:38 da tarde CET","if (n <= 1)","if (n == 0)","","","int x = 30;","int x = 50;","function1(2, 3);","function1(-1,1);","MyObj obj = new MyObj(); 
obj.select(2); 
obj.pay(3); 
obj.show();","MyObj obj = new MyObj();
obj.pay(3);
obj.select(2); 
obj.show();","5","","","","","","","","","","","",""
"2021/06/15 1:13:32 da tarde CET","","","","","","","","","","","","return 0;","return 1;","p.getLast();","p.add(3); (before getLast invocation)","import repair.regen.specification.Refinement;

public class Variable {
    
    public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
        @Refinement(""(currentMonth >= 1) && (currentMonth <= 12)"")
        int currentMonth;

        currentMonth = 13; //Error - Comment after finishing exercise
        currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */

    public static int inRange(int a, 
                              @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"", to=""amber(this)"" )
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}","5","Easy to understand in terms of semantics. The extension captures easily bugs that are caught with refinements.","Hard to understand without access to documentation, mainly DFA protocols.","Yes","Errors during the session since I had the wrong Java version."
"2021/06/16 9:59:41 da manhã CET","","","","","","","","","","","","","","","","","","","","","","",""
"2021/06/16 11:07:22 da manhã CET","9-12","        if(n <= 1)             return 1;         else             return fibonacci(n-2) + fibonacci(n-1);","        p.getLast();","remove it","x = 0;","x=59;","function1(1,2);","function1(-1,-1)","MyObj obj = new MyObj();
obj.select(1);
obj.pay(1);
obj.show();","MyObj obj = new MyObj();
obj.pay(1);
obj.select(1);
obj.select(1);","5","            return 0;","            return 1;","        socket.sendUrgentData(90); porque não estamos no estado correto","        socket.connect(addr); //antes da linha do sendUrgentData","import repair.regen.specification.Refinement;

public class Variable {

  public static void main(String[] args) {

    /* A month needs to have a value between 1 and 12 */
    @Refinement(""currentMonth > 0 && currentMonth < 13"")
    int currentMonth;

    // currentMonth = 13; // Error - Comment after finishing exercise
    currentMonth = 5; // Correct

  }

}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""red"", ""amber"", ""green""})
public class TrafficLight {

	@Refinement(""r >= 0 && r <= 255"")
	private int r;
	@Refinement(""g >= 0 && g <= 255"")
	private int g;
	@Refinement(""b >= 0 && b <= 255"")
	private int b;

	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}

	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0;
	}

}
","4","Modelling state machines was very useful!","the usage of _ for the return value; usage of (this) in staterefinements","Yes","Add documentation to @refinement; Translate java int to 32bit precision in z3 so that we get the  real behavior of the java variables"
"2021/06/16 4:13:15 da tarde CET","9","if(n < 1)","15","remove this line","x = 40;","x = 46;","function1( 1, 1)","function1( -3, 1)","MyObj o = new MyObj();
o.select(2);
o.pay(2);
o.show();","MyObj o = new MyObj();
o.pay(1);
o.select(1);
o.show();","5","19","return 1;","17","put the getLast after adding another value (the queue was empty)","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
	@Refinement(""1 <= currentMonth && currentMonth <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
	@Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""a < b"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""red"", ""green"", ""amber""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","5","The simple syntax based on annotations","","Yes","Keep improving it!"
"2021/06/16 5:29:53 da tarde CET","10 e 11","if(n < 2)             return n;","13","remover linha","10","-30","function1(1.0, 2.0)","function1(2.0, 1.0)","","","5","18","return Math.abs(n);","17","socket.connect(new InetSocketAddress(inetAddress, port));","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(_ > 0) && (_ <= 12)"")
    int currentMonth;

    currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, 
    @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;


@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","Is simple to follow once you understand the concept","Makes Java more verbose","Yes",""
"2021/06/17 5:38:57 da tarde CET","9","if(n < 1)","","","x=10","x=46","function1(2.0, 3.0)","function1(-2.0, -3.0)","MyObj o = new MyObj();
o.show();
o.select(1);
o.pay(2);","MyObj o = new MyObj();
o.pay(2);
o.select(1);
o.show();","3","return 0;","return 1;","p.getLast();","Can't getLast after removing; p.remove(); p.add(78); p.getLast();","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(currentMonth <= 12) && (currentMonth >= 1)"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */

    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b)
    {
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.RefinementAlias;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;
@RefinementAlias(""Color(int n) { 0 <= n && n <= 255}"")
@StateSet({""Red"",""Green"", ""Yellow""})

public class TrafficLight {

	@Refinement(""Color(r)"")
	private int r; 	
	@Refinement(""Color(g)"")
	private int g; 	
	@Refinement(""Color(b)"")
	private int b;
	
	@StateRefinement(to=""Green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""Red(this)"", to=""Green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""Green(this)"", to=""Amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""Amber(this)"", to=""Red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","4","The refinements are not so difficult to implement and they allow for better code readability, in the sense that each variable's meaning is more precisely defined. This additional information on variables could sometimes be achieved with regular comments but shared code is often not commented well and with the refinement types we have an assurance that the program is logically consistent at the time of coding.","The overs were a bit slow and I needed to save the files in order to update them. In a long complex project, this would be a bit annoying.","Yes",""
"2021/06/17 6:49:29 da tarde CET","11","return 1;","13","p.peekLast();","x = -25;","x = -24;","function1(0, 0);","function1(1, 0);","MyObj my = new MyObj(); 
my.select(5); 
my.show();
my.select(4);","MyObj my = new MyObj(); 
my.select(5); 
my.select(5);
my.select(5);","5","17","if(x <= 0)","socket.sendUrgentData(90);","        socket.connect(new InetSocketAddress(inetAddress, port)); socket.sendUrgentData(90);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""_ >= 1 && _ <= 12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a,@Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 12); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.RefinementPredicate;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""can_go_amber"", ""can_go_red"", ""can_go_green""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	
    @StateRefinement(to = ""can_go_amber(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

    @StateRefinement(from = ""can_go_green(this)"", to = ""can_go_amber(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}


    @StateRefinement(from = ""can_go_amber(this)"", to = ""can_go_red(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
    @StateRefinement(from = ""can_go_red(this)"", to = ""can_go_green(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","5","Getting errors I wouldn't get otherwise is the first to come to mind. Also it was very well assisted by the custom vs code extension.","Nothing comes to mind. It was very fluid and intuitive and I can't pin any bad experience during my time with it.","Yes",""
"2021/06/18 11:22:54 da manhã CET","13","if(n < 1)","A variavel addr não é utilizada (linha 17)","Substituir new InetSocketAddress(inetAddress, port) pelo addr","x = 0","x = -30","function1(2.0, 2.0);","function1 (-1.0, -2.0);","MyObj myObj1 = new MyObj();
myObj1.select(1234);
myObj1.pay(1234);
myObj1.show();","MyObj myObj1 = new MyObj();
myObj1.pay(1234);
myObj1.select(1234);
myObj1.show();","5"," return 0;","return 1;","p.getLast();","p.add(2); antes/ ou então remover a linha","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;
public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    
    public static int inRange(int a, @Refinement( ""a <= b"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	@Refinement(""(0 <= r) && (r <= 255)"")
	private int r; 	

	@Refinement(""(0 <= g) && (g <= 255)"")
	private int g; 

	@Refinement(""(0 <= b) && (b <= 255)"")
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","5","Permite controlar os estados das variáveis e dos objetos mais facilmente, não permitindo o sistema entrar em estados inválidos.","Por vezes pode ser dificil compreender a lógica, em casos em que temos refinamentos mais complicados.","Yes",""
"2021/06/18 4:06:29 da tarde CET","","","","","","","","","","","","line 17","remove the =","socket.sendUrgentData(90);","o estado devia ser connected and de poder usar o sendUrgentData, para resolver devemos passar do estado binded para connected antes de invocar o sendUrgentData","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"")int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","5","Com base nos exemplos e no video é facil de perceber como funcionam os refinamentos","","Yes",""
"2021/06/18 5:02:40 da tarde CET","9","if(n <= 0)","13","socket.bind(addr);","x = 0","x = -3000","function1(0,0)","function1(-1,-2)","MyObj j = new MyObj();j.select(1);j.pay(1);j.show();","MyObj j = new MyObj();j.pay(1);j.pay(1);j.pay(1);","5","19","return 1","17","remove line","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""1 <= currentMonth && currentMonth <= 12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""a <= _ && _ <= b"")
    public static int inRange(int a, @Refinement(""b >= a"") int b){
        return a;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""red"", ""amber"", ""green""})
public class TrafficLight {

	@Refinement(""0 <= _ && _ <= 255"")
	private int r;
	@Refinement(""0 <= _ && _ <= 255"")
	private int g;
	@Refinement(""0 <= _ && _ <= 255"") 	
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}
	
	@StateRefinement(from=""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","4","Erros a aparecerem estaticamente","repetição nos statesets (red(this) green(this) amber(this)). A maior parte de operações que mutam estado trabalham sobre o this, portanto um shorthand era util","Yes","Would you use LiquidJava in your projects? -> yes but it'd have to be gradual, and only in critical sections"
"2021/06/21 3:59:53 da tarde CET","if(n <= 1)","if(n == 0 || n == 1)","13 - p.getLast();","if (!p.isEmpty()){p.getLast();}","x = 30","x = 50","a = 1; b = 3","a = -1; b = -3","","","4","17 - if (n <= 1)","17 - if( n < 1)","17 - socket.sendUrgentData(90);"," InetSocketAddress socketNew = new InetSocketAddress(inetAddress, port);         socket.bind(socketNew);         socket.connect(socketNew);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"",to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"",to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}

	@StateRefinement(from=""amber(this)"",to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}

","4","Facilidade de integração com outras ferramentas (no caso VisualStudioCode), facilidade de criação dos refinamentos","","Yes","Tornar o funcionamento da criação do set de estados semelhante aos enumerados em Java"
"2021/06/21 7:19:24 da tarde CET","if(n <= 1)","if(n < 1)","	public void createSocket(InetSocketAddress addr) throws IOException{","the socket should bind to the argument passed to the method","int x = 20;","int x = -26;","function1(0, 0)","function1(1, 0)","MyObj m = new MyObj(); 
m.select(5); 
m.pay(5);  
m.show();","MyObj m = new MyObj(); 
m.pay(3); 
m.select(2); 
m.show();","5","return 0;","return 1;","p.getLast();","// p.getLast();","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""1 <= currentMonth && currentMonth <= 12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""(_ >= a) && (_ <= b)"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 15); //Error
    }
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""tAmber"", ""tRed"", ""tGreen""})
public class TrafficLight {

	@Refinement(""0 <= r && r <= 255"")
	private int r;
	@Refinement(""0 <= g && g <= 255"")
	private int g;
	@Refinement(""0 <= b && b <= 255"")
	private int b;
	
	@StateRefinement(to = ""tGreen(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""tRed(this)"", to = ""tGreen(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""tGreen(this)"", to = ""tAmber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""tAmber(this)"", to = ""tRed(this)"")
	public void transitionToRed() {
		// r = 230; g = 0; b = -1; 
	}

}
","5","It is very simple and non-intrusive to add refinement types to variables methods or classes.","I did not have any particular thing that I did not like.","Yes","Being able to target already existing libraries of the java ecosystem and give them refinement types is a very interesting idea."
"2021/06/22 1:23:15 da tarde CET","","","13","removia a linha 13","x = 20","x = 60","function1(3.15);","function1(-15.1);","MyObj myObj = new MyObj(""sX"");
MyObj myObj = new MyObj(""sY"");
MyObj myObj = new MyObj(""sZ"");","","5","linha 13 if(n <= 1)","linha 13 if(n < 1)","linha 17","Antes da linha 17 faria socket.connect()","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
    int currentMonth;

    currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */

    @Refinement(""_ > 0 "")
    public static int inRange(@Refinement(""a > 0 "") int a, @Refinement(""b > a "") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","É muito útil para verificar se os parametros dos metodos são validos, não dependendo assim do javadoc. Gostei bastante da ideia, eu definitivamente usaria para verificar alguns metodos. Seria um bom acrescento ao javadoc.","A syntax é um pouco diferente do habitual, mas é facilmente percetível. ","Yes",""
"2021/06/22 9:36:27 da tarde CET","9        if(n <= 1)","if(n < 1)","8    public void createSocket(InetSocketAddress addr) throws IOException{","public void createSocket(InetSocketAddress addr) throws Exception{","5","-26","function1(3.3, 4.4)","function1(-2, -3)","MyObj obj = new MyObj(); 

obj.select(123);
obj.pay(123);
obj.show();","MyObj obj = new MyObj(); 

obj.pay(""123"");
obj.select(""abc"");
obj.show(""abc"");","5","","","","","","","","","","","",""
"2021/06/24 5:18:08 da tarde CET","return 0;","return 1;","p.getLast();","if (!p.isEmpty()) {             p.getLast();         }","-30","0","function1(2.0, 4.0)","function1(2.0, 1.0)","","","4","return 0;","return 1;","socket.sendUrgentData(90);","socket.connect(new InetSocketAddress(inetAddress, port));","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		@Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}","5","It was useful and easy to use","not being able to correct multiple files at the same time","Yes","Download link in blue; adding instructions in the website to import the extension to vscode"
"2021/06/25 4:43:01 da tarde CET","return 0;","return 1;","p.getLast();","Remove the line from above (number 13)","int x = 0;","int x = 100;","function1(0, 0);","function1(-10, -11);","MyObj ob = new MyObj();
ob.select(10);
ob.pay(5);
ob.show();","MyObj ob = new MyObj();
ob.pay(5);
ob.pay(5);
ob.pay(5);","5","return 0;","return 1;","socket.sendUrgentData(90);","Created an InetSocketAddress (so). Added a call to connect for the socket, giving it so.","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(currentMonth >= 1) && (currentMonth <= 12)"")
    int currentMonth;

    currentMonth = 1; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(8, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}
	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","The fact it reported un-compliances with the specifications and the syntax was easy to use","","Yes",""
"2021/06/25 6:57:31 da tarde CET","        if(n <= 1)","        if(n <= 0)","","","0","50","function1(0,0);","function1(-4,-5);","x = MyObj(); 
","","5","            return 0;","            return 1;","p.getLast();","        if ( !p.isEmpty() ){             p.getLast();         }","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth > 0 && currentMonth < 13"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","5","Bastante intuitivo","O LiquidJava não aceita estados começados com maiusculas ","Yes",""
"2021/06/28 3:09:33 da tarde CET","return 0;","return 1;","public void createSocket(InetSocketAddress addr) throws IOException{","public void createSocket() throws IOException{","x = 10","x = 50","function1(3,5)","function(3,2)","MyObj myobj=new MyObj(10,20,30);
myobj.pay(15);
myobj.show(15);
myobj.pay(20);","MyObj myobj=new MyObj(10,20,30);
myobj.pay(50);
myobj.show(25);
myobj.select(20);","5","return 0;","return 1;","p.getLast();","p.peekLast();","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth<=12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}","5","Everything, a particular note on the staterefinement it is very useful ","nothing, it is quite straightforward to be used","Yes",""
"2021/06/29 11:52:53 da manhã CET","        if(n <= 1)             return 0;","if(n <= 0)             return 1;                      if (n == 1) return 1;","        p.getLast();","        if (!p.isEmpty())             p.getLast();","x = 42;","x = 73;","function1(0,0)","function1(1,0)","MyObj o = new MyObj ();
o.show();
o.select(42);
o.pay(10);","MyObj o = new MyObj ();
o.show();
o.pay(10);
o.select(42);","5","            return 0;","      if(n <= 0)             return 0;","        socket.sendUrgentData(90);","       socket.connect(addr);         socket.sendUrgentData(90);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""_ >= 1 && _ <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""_ > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	@Refinement(""_ >= 0 && _ <= 255"")
	private int r;
	@Refinement(""_ >= 0 && _ <= 255"")
	private int g;
	@Refinement(""_ >= 0 && _ <= 255"")
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","5","Sintaxe era bastante clara; os exemplos e o vídeo eram ilucidativos; excelente integração com VSCode; gostei muito da ideia de utilizar protocolos para modelar a utilização de classes/objectos","Nada a registar (minor: algumas anotações podem facilmente tornar-se verbosas)","Yes","Nada a registar."
"2021/06/29 3:13:17 da tarde CET","9","if(n <= 1) -> if(n <= 0)","10,13 ","socket.bind(new InetSocketAddress(inetAddress, port)); -> socket.bind(new InetSocketAddress(addr, port));","x = 0;","x= 50;","function1(-5 ,-6);","fuction1(5,10);","sYobj = myObj(sY)
sX.pay(sZ);
sYobj.select(sX);
sX.show(sYobj);","sZobj= myObj(sZ)
sY.pay(sX);
sX.select(sZ);
sZobj.show(sX);","5","19","return 0 -> return 1","17","delete line 16 or add another element","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(@Refinement(""a < b"") int a, int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""red"", ""amber"", ""green""})
public class TrafficLight {
	@Refinement(""r >= 0 && r <= 255"")	
	private int r;
	@Refinement(""g >= 0 && g <= 255"") 	
	private int g; 	
	@Refinement(""b >= 0 && b <= 255"")
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}
	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}
	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}","5","Ajuda a melhorar a lógica do programa e a evitar erros futuros, e os States são muito uteis","meter os refinamentos para a iniciação das variáveis nos métodos, torna uma linha de código que por vezes já é grande em algo ainda maior, podia se fazer antes com uma nova anotação","Yes",""
"2021/06/29 6:30:07 da tarde CET","","","","","","","","","","","","line19   return 0;","return 1;"," line17       p.getLast();","add a value to the ArrayDeque before the getLast()","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    public static int inRange(int a, @Refinement("" b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        // inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"",""amber"",""red""})
public class TrafficLight {

	@Refinement(""r >= 0 && r <=255"")
	private int r; 	

	@Refinement(""g >= 0 && g <=255"")
	private int g; 	

	@Refinement(""b >= 0 && b <=255"")
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","5","The feedback on the code expected behavior while coding. It helped me a lot to know which values/methods are not correct when I'm coding. The StateRefinement was also very helpful to checking if I am not making any mistake.","The installation progress was not very user friendly. ","Yes","I think that it would be helpful if the community knows that a tool like this one exists. If they find a reason to spend 5 minutes learning how to use this tool, I think that many people would start to use it."
"2021/06/29 7:34:17 da tarde CET","return 0;","return 1;","13","try catch","x=0","x=77","function1(1,1)","function1(-1,-1)","","","5","17","if(n <= 0)","socket.sendUrgentData(90);","        int timeout = 50;         socket.connect(socket.getLocalSocketAddress(), timeout);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
     public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""transitionToGreen"", ""transitionToAmber"", ""transitionToRed""})
public class TrafficLight {

	@Refinement(""(0 <= r) && (r <= 255)"")
	private int r; 	
	@Refinement(""(0 <= g) && (g <= 255)"")
	private int g; 	
	@Refinement(""(0 <= b) && (b <= 255)"")
	private int b;
	
	@StateRefinement(to = ""transitionToGreen(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""transitionToRed(this)"", to = ""transitionToGreen(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""transitionToGreen(this)"", to = ""transitionToAmber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""transitionToAmber(this)"", to = ""transitionToRed(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 5; 
	}

}
","4","Easy to find the errors in the code","Nothing","Yes","Plugin for IntelliJ ;)"
"2021/06/30 10:23:53 da manhã CET","if(n <= 1)","if(n < 0)","socket.bind(new InetSocketAddress(inetAddress, port));","socket.bind(new InetSocketAddress(addr.getAddress(), port));","int x = 0;","int x = -26;","function1(1, 1)","function1(-1, -2)","MyObj m = new MyObj();
m.pay(5);
m.select(1);
m.show();","","5","return 0;","return 1;","p.remove();","// p.remove();","@Refinement(""(_ > 1) && (_ < 12)"")","@Refinement(""_ >= a && _ <= b"")
public static int inRange(int a, @Refinement(""_ > a""), int b) {
   ...
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""amber"", ""red"", ""green""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to=""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""red(this)"", to=""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from=""green(this)"", to=""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from=""amber(this)"", to=""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}","5","+1 para a rapidez do plugin a detectar comportamentos incorretos.
+1 para a detecção de refinamentos com variáveis incorretamente escritas.
+1 para o diversos conjunto de refinamentos que podem ser escritos em diversas partes do código.
+1 para a possibilidade de usar alias de refinamentos.","Nada de mais a apontar, vou apenas deixar alguma sugestões para (talvez) melhorar a usabilidade do plugin.
- remover o uso de aspas na definição de cada refinamento.
- ter autocomplete na definição de cada refinamento.
- ter sugestões de correção.","Yes",""
"2021/06/30 11:29:53 da manhã CET","","","13","getLast function should verify if the ArrayDeque has any elements in it, by verifying if the size of the ArrayDeque is greater then 0","int x = 0;","int x = -30;","function1(2,3);","function1(1,0);","MyObj m = new MyObj();
m.select(1);
m.pay(1);
m.show();","MyObj m = new MyObj();
m.pay(1);
m.select(1);
m.show();","5","18","if (n == 1) {             return 1;         }         if (n < 1)             return 0;","18","        socket.connect(new InetSocketAddress(inetAddress, port), 9999);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""1 <= currentMonth && currentMonth <= 12 "")
    int currentMonth;

    // currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * 
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(int a, @Refinement(""b > a"") int b) {
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); // Correct
        inRange(10, 9); // Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({ ""green"", ""amber"", ""red"" })

public class TrafficLight {

	@Refinement(""r >= 0 && r <= 255"")
	private int r;
	@Refinement(""g >= 0 && g <= 255"")
	private int g;
	@Refinement(""b >= 0 && b <= 255"")
	private int b;

	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76;
		g = 187;
		b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76;
		g = 187;
		b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255;
		g = 120;
		b = 0;
	}

	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230;
		g = 0;
		b = 0;
	}

}
","5","Easy way to know if something is wrong before having devastating effects.
Very intuitive syntax
I liked the flexibility of scenarios in which I could use LiquidJava (states and assigning values to variables)","Having to save the file every time I made a change (I don't know any possible solution to this other then auto-saving the file tho)","Yes",""
"2021/06/30 7:37:13 da tarde CET","line 9","line 9 - <= 0","","","x = 40","x = -26","function1(2.0, 4.0)","function1(2.0,1.0)","MyObj myObj = new MyObj();
myObj.select(3);
myObj.pay(2)
myObj.show();
myObj.select(2);","MyObj myObj = new MyObj();
myObj.pay(4);
myObj.select(3);
myObj.select(2);","4","line 18","        if(n <= 1)             return 1;","line 16 - p.remove();","add p.add(3); to line 17","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
    /* A month needs to have a value between 1 and 12*/
    @Refinement(""currentMonth >= 1 && currentMonth <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    public static int inRange(int a, @Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","5","It gives us the possibility to prevent code errors in an useful language (Java)","Nothing really","Yes","Show in the website a way to add the extension in the VSCode user interface instead of using the command line"
"2021/07/01 5:42:15 da tarde CET","if(n <= 1)","if(n<=0)     return 0; else if(n == 1)     return 1; else      return fibonacci(n-1) + fibonacci(n-2);","13:         p.getLast();","remove the line since the deque is empty","0","50","fucntion1(5, 6)","fucntion1(5, 4)","myObj = new myObj();
myObj.select(5);
myObj.pay(5);
myObj.show();","myObj = new myObj();
myObj.pay(5);
myObj.select(5);
myObj.show();","","return 0;","return 1;","socket.sendUrgentData(90);","socket.connect(addr); before socket.sendUrgentData(90);","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""a <= _ && _ <= b"")
    public static int inRange(@Refinement(""a < b"")int a, int b) {
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","Ghost variables for state control and variable refinement","nothing it's really intuitive and straightforward","Yes",""
"2021/07/02 4:28:04 da tarde CET","if(n <= 1)","if(n <= 0)","","","0","-35","function1(0,0)","function1(-1,-1)","","","5","return 0;","return 1;"," p.getLast();","p.isEmpty();","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(1 <= currentMonth) && (currentMonth <= 12)"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    public static int inRange(@Refinement(""a >= 0"")
                            int a, 
                            @Refinement(""b > a"")
                            int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        inRange(10, 9); //Error
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.RefinementAlias;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;



@RefinementAlias(""RGB(int v) { 0 <= v && v <= 255 }"")
@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	@Refinement(""RGB(_)"")
	private int r; 	
	@Refinement(""RGB(_)"")
	private int g; 	
	@Refinement(""RGB(_)"")
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}
	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}
","5","Highly useful and easy to use with proper documentation","Nothing","Yes",""
"2021/07/06 3:03:37 da tarde CET","11","return 1;","13","remove the operation (doesn't make sence)","x = -26","x = 44","function1(1,2)","function(0.5,0.3)","","","4","18","return 1;","17 (socket.sendUrgentData(90);)","Após a chamada da função bind o estado é ""binded"" pelo que é preciso chamar a função connect para passar para o estado ""connected"" para se puder posteriormente chamar a função que se quer sendUrgentData","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""1 <= currentMonth && currentMonth <= 12"")
    int currentMonth;

    //currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b "")
    public static int inRange(int a,@Refinement(""b > a"") int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
        //inRange(10, 9); //Error
    }
}","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""red"", ""amber""})
public class TrafficLight {

	@Refinement(""r >= 0 && r <= 255"")
	private int r; 
	@Refinement(""g >= 0 && g <= 255"")	
	private int g; 	
	@Refinement(""b >= 0 && b <= 255"")
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to =  ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to =  ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}
	
	@StateRefinement(from = ""amber(this)"", to =  ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = 0; 
	}

}","4","Parece existir mais controlo nos programas que se constroi, de uma maneira que não se conseguia ter antes.","O conceito de predicados para os Refinements ficou um pouco confuso","Yes",""
"2021/07/06 6:05:23 da tarde CET","9 if(n <= 1)","if(n < 1)","","","x = 0","x = -30","function1(10.0,10.0)","function1(10.0,-9.0)","MyObj obj = new Obj();
obj.select(0);
obj.pay(0);
obj.show();","MyObj obj = new Obj();
obj.pay(0);
obj.select(0);
obj.show();","5","return 0;","return 1;","17: p.getLast(); ","if(!p.isEmpty())              p.getLast();","import repair.regen.specification.Refinement;

public class Variable {
    
  public static void main(String[] args) {
		
		/* A month needs to have a value between 1 and 12*/
    @Refinement(""(currentMonth >= 1) &&  (currentMonth <= 12)"")
    int currentMonth;

    currentMonth = 13; //Error - Comment after finishing exercise
    currentMonth = 5;  //Correct

	}
    
}
","import repair.regen.specification.Refinement;

public class Method {
    /**
     * Returns a value within the range
     * @param a The minimum border
     * @param b The maximum border, greater than a
     * @return A value in the interval [a, b] (including the border values)
     */
    @Refinement(""_ >= a && _ <= b"")
    public static int inRange(
        @Refinement(""a < b"") int a, int b){
        return a + 1;
    }

    public static void main(String[] args) {
        inRange(10, 11); //Correct
//        inRange(10, 9); //Error
        
    }
}
","import repair.regen.specification.Refinement;
import repair.regen.specification.StateRefinement;
import repair.regen.specification.StateSet;

@StateSet({""green"", ""amber"", ""red""})
public class TrafficLight {

	private int r; 	
	private int g; 	
	private int b;
	
	@StateRefinement(to = ""green(this)"")
	public TrafficLight() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""red(this)"", to = ""green(this)"")
	public void transitionToGreen() {
		r = 76; g = 187; b = 23;
	}

	@StateRefinement(from = ""green(this)"", to = ""amber(this)"")
	public void transitionToAmber() {
		r = 255; g = 120; b = 0;
	}

	@StateRefinement(from = ""amber(this)"", to = ""red(this)"")
	public void transitionToRed() {
		r = 230; g = 0; b = -1; 
	}

}
","4","Conseguir usar os estados para definir o uso esperado de um objeto ","As mensagens de erro (uma grande dificuldade das linguagens de programação) podem ser melhoradas, nomes de variáveis, etc..","Yes",""

==> results/answers.csv <==
;;Plain Java;;;;;;;;;;;;;;;;;;LiquidJava before Overview;;;;;;;;;;;;LiquidJava;;;;;;;;;;;;;;;;;;;Annotations;;;;;;;;;;;;;;;;;;
version;User;time#1.1start;time#1.1end;time#1.1;found1;time#1.2start;time#1.2end;time#1.2;fix1;time#1;time#2.1start;time#2.1end;time#2.1;found2;time#2.2start;time#2.2end;time#2.2;fix2;time#2;time#variable-ref-start;time#variable-ref-end;variable-ref-time;variable-ref-correct;time#method-ref-start;time#method-ref-end;method-ref-time;method-ref-correct; class-ref-start;time#class-ref-end;time#class-ref-time;class-ref-correct;time#1.1startLJ;time#1.1endLJ;time#1.1LJ;found1LJ;time#1.2startLJ;time#1.2endLJ;time#1.2LJ;fix1LJ;time#1LJ;time#2.1startLJ;time#2.1endLJ;time#2.1LJ;found2LJ;time#2.2startLJ;time#2.2endLJ;time#2.2LJ;fix2LJ;time#2LJ;;time#variable_annotated_start;time#variable_annotated_end;variable_annotated_time;variable_annotated_correct;time#method_annotated_start;time#method_annotated_end;method_annotated_time;method_annotated_correct;time#class_annotated_start;time#class_annotated_end;class_annotated_time;class_annotated_correct_protocol;class_annotated_correct_rgb;Tempo;Comments;;;;
1;#1;06:40,0;17:05,0;10:25,0;yes;17:05,0;20:14,0;03:09,0;yes;13:34,0;20:14,0;36:42,0;16:28,0;yes;_;_;#VALOR!;no;16:28,0;36:42,0;39:01,0;02:19,0;yes;39:01,0;42:42,0;03:41,0;yes;42:42,0;49:08,0;06:26,0;no (nothing implemented);06:50,0;08:03,0;01:13,0;yes;08:03,0;09:03,0;01:00,0;yes;02:13,0;10:02,0;11:17,0;01:15,0;yes;11:17,0;15:57,0;04:40,0;yes;05:55,0;;17:57,0;19:27,0;01:30,0;yes;20:38,0;31:46,0;11:08,0;yes;32:52,0;51:49,0;18:57,0;yes;no;01:50;Went back to the page several times and saw the video again. Não tinha o jdk11. Correu codigo java na part1. Confusão refinamentos nos parametros e retorno;;;;
2;#3;04:54,0;06:14,0;01:20,0;yes;06:14,0;06:40,0;00:26,0;yes;01:46,0;06:40,0;07:41,0;01:01,0;yes;07:41,0;08:45,0;01:04,0;yes;02:05,0;09:21,0;10:14,0;00:53,0;yes;10:14,0;11:50,0;01:36,0;yes;11:50,0;14:53,0;03:03,0;yes;24:50,0;28:09,0;03:19,0;yes;28:09,0;34:52,0;06:43,0;no;10:02,0;36:27,0;37:59,0;01:32,0;yes;37:59,0;38:28,0;00:29,0;yes;02:01,0;;40:20,0;41:43,0;01:23,0;yes;41:43,0;45:28,0;03:45,0;yes;46:39,0;50:56,0;04:17,0;yes;no;01:05;Usou logo o _ nas anotações;;;;
1;#2;00:00,0;04:45,5;04:45,5;yes;04:45,5;05:50,3;01:04,8;yes;05:50,3;05:34,0;07:39,4;02:05,4;no;07:39,4;08:32,3;00:52,9;no;02:58,3;08:32,3;08:58,6;00:26,2;yes;08:58,6;09:44,5;00:46,0;yes;09:44,5;16:53,1;07:08,6;yes;17:57,1;20:00,0;02:02,9;yes;20:00,0;20:34,1;00:34,1;yes;02:37,0;21:34,1;22:15,2;00:41,1;yes;22:15,2;23:37,5;01:22,3;yes;02:03,4;;24:13,4;26:01,5;01:48,1;yes;26:01,5;29:45,6;03:44,1;half(param sim retorno não);29:45,6;35:27,7;05:42,1;yes;no;00:49;Rede instável, problemas na instalação, é preciso o java11.  Confusão refinamentos nos parametros e retorno;;;;
2;#5;00:39,9;02:43,2;02:03,3;yes;02:43,2;03:06,3;00:23,1;yes;02:26,4;03:19,3;04:05,6;00:46,3;yes;04:05,6;04:56,7;00:51,1;yes;01:37,4;04:56,7;06:55,1;01:58,4;yes;06:55,1;07:21,9;00:26,7;yes;07:21,9;10:39,8;03:17,9;yes;11:09,0;12:30,0;01:21,0;yes;12:30,0;14:44,9;02:14,9;yes;03:35,9;15:17,6;16:51,4;01:33,8;yes;16:51,4;18:27,6;01:36,3;yes;03:10,1;;20:41,3;21:50,8;01:09,5;yes;22:39,5;31:33,5;08:54,0;yes;32:15,1;35:49,3;03:34,2;yes;yes;01:03;method todos no mesmo ref (params e return), não colocou os this, voltou ao video;;;;
1;#7;00:00,0;03:06,6;03:06,6;yes;04:19,3;06:01,3;01:42,0;yes;06:01,3;06:01,3;06:50,2;00:48,9;no;_;_;#VALOR!;no;00:48,9;06:50,2;07:35,3;00:45,1;yes;07:35,3;09:23,6;01:48,3;yes;09:23,6;13:46,2;04:22,6;yes;14:48,0;14:50,0;00:02,0;yes;14:48,0;15:04,2;00:16,2;yes;00:16,2;16:09,8;16:09,8;00:00,0;yes;16:09,8;18:00,1;01:50,4;yes;01:50,4;;18:00,1;21:39,9;03:39,8;yes;21:39,9;25:24,8;03:44,8;yes;25:24,8;31:26,1;06:01,4;yes;no;01:40;não colocou os this o inicio;;;;
2;#8;00:00,0;00:47,0;00:47,0;yes;00:47,0;01:08,1;00:21,1;yes;01:08,1;01:08,1;02:56,4;01:48,3;yes;02:56,4;03:36,2;00:39,8;yes;02:28,1;04:28,3;04:47,5;00:19,2;yes;04:47,5;05:30,8;00:43,2;yes;05:30,8;08:35,5;03:04,7;no (nothing implemented);19:04,4;19:55,1;00:50,7;yes;19:55,1;24:48,4;04:53,3;no;05:44,0;24:48,4;28:51,4;04:03,0;yes;28:51,4;30:04,9;01:13,5;yes;05:16,5;;32:08,8;34:11,3;02:02,5;yes;34:44,1;41:19,5;06:35,4;yes;41:19,5;52:48,0;11:28,5;yes;no;01:53;method todos no mesmo ref (params e return), voltou ao video;;;;
1;#13;00:00,0;01:11,8;01:11,8;yes;01:11,8;01:21,8;00:10,0;yes;01:21,8;01:37,1;06:06,2;04:29,2;no;_;_;#VALOR!;no;04:29,2;06:06,2;07:03,5;00:57,3;yes;07:03,5;08:31,6;01:28,0;yes;08:31,6;12:42,1;04:10,6;half(wrong use is correct);25:08,8;27:58,8;02:50,0;yes;27:58,8;28:05,4;00:06,6;yes;02:56,6;28:05,4;31:29,0;03:23,6;yes;31:29,0;32:15,9;00:46,8;yes;04:10,4;;34:24,1;37:48,5;03:24,4;yes;37:48,5;42:36,7;04:48,2;yes;43:41,8;55:21,7;11:39,9;yes;yes;01:04;usou Alias!!! Instalação mais dificil, não tinha o jdk no path e nem o comando code .;;;;
2;#16;00:00,0;02:26,5;02:26,5;yes;02:26,5;02:34,0;00:07,5;yes;02:34,0;02:34,0;05:10,5;02:36,5;yes;05:10,5;06:41,7;01:31,3;yes;04:07,7;06:41,7;08:17,6;01:35,9;half(wrong error);08:17,6;09:38,6;01:21,0;yes;09:38,6;12:57,3;03:18,7;yes;22:03,8;23:42,6;01:38,8;yes;23:42,6;24:46,9;01:04,3;yes;02:43,1;25:42,9;27:04,5;01:21,6;yes;27:04,5;32:16,1;05:11,6;yes;06:33,2;;35:12,8;36:52,6;01:39,8;yes;38:02,2;40:49,3;02:47,1;yes;42:43,3;48:35,6;05:52,4;yes;no;00:58;;;;;
1;#4;00:00,0;10:28,0;10:28,0;yes;10:28,0;10:53,0;00:25,0;yes;10:53,0;13:35,1;18:53,3;05:18,2;no;18:53,3;20:01,6;01:08,4;no;06:26,6;20:01,6;21:28,9;01:27,3;yes;21:49,9;23:28,4;01:38,5;yes;23:28,4;28:37,6;05:09,2;yes;37:46,2;40:25,2;02:39,0;yes;40:25,2;42:59,0;02:33,8;yes;05:12,8;42:59,0;45:24,0;02:25,0;yes;45:24,0;45:45,9;00:21,9;yes;02:46,9;;47:31,7;48:23,9;00:52,2;yes;48:23,9;55:33,9;07:10,0;half(param sim retorno não);56:29,6;02:20,1;05:50,4;yes;yes;01:08;Não tinha jdk11, correu o código java da 1ª parte. Voltou ao video;;;;
2;#18;00:00,0;03:58,4;03:58,4;yes;03:58,4;04:13,7;00:15,3;yes;04:13,7;04:13,7;06:11,2;01:57,4;yes;06:11,0;06:40,0;00:29,0;yes;02:26,3;06:40,0;07:32,2;00:52,2;yes;07:32,2;08:08,7;00:36,4;yes;08:08,7;12:54,2;04:45,5;no;36:56,0;37:56,0;01:00,0;yes;37:56,0;38:55,7;00:59,7;yes;01:59,7;38:55,7;40:57,0;02:01,4;yes;40:57,0;43:17,3;02:20,3;yes;04:21,6;;44:51,2;45:43,5;00:52,3;yes;45:43,5;47:26,8;01:43,3;yes;47:26,8;50:33,6;03:06,8;yes;no;00:52;Problemas a instalar jdk11 em linux;;;;
1;#17;00:00,0;00:07,9;00:07,9;yes;00:12,0;00:12,0;00:00,0;yes;00:12,0;00:12,0;00:12,0;00:00,0;no;00:12,0;02:24,3;02:12,3;no;02:12,3;02:24,3;02:55,1;00:30,8;yes;02:55,1;03:21,3;00:26,3;yes;03:21,3;04:49,5;01:28,2;yes;12:27,6;13:46,3;01:18,7;yes;13:46,3;14:41,3;00:55,0;yes;02:13,7;14:41,3;14:55,5;00:14,2;yes;14:55,5;15:43,6;00:48,0;yes;01:02,3;;15:43,6;16:37,5;00:53,9;yes;16:37,5;20:10,5;03:32,9;yes;20:10,5;24:28,6;04:18,1;yes;yes;00:27;;;;;
2;#11;00:00,0;02:00,0;02:00,0;no;02:00,0;02:51,8;00:51,8;no;02:51,8;02:51,8;05:47,3;02:55,5;yes;05:47,3;07:40,0;01:52,7;yes;04:48,2;07:40,0;09:21,6;01:41,6;yes;09:21,6;10:58,1;01:36,5;yes;10:58,1;12:27,7;01:29,6;no (nothing implemented);29:52,9;32:57,4;03:04,5;yes;32:57,4;37:49,2;04:51,9;yes;07:56,4;37:49,2;40:14,3;02:25,0;yes;40:14,3;43:50,6;03:36,3;yes, connect to the same;06:01,4;;46:12,0;49:57,8;03:45,8;yes;49:57,8;57:42,6;07:44,9;yes;57:42,6;10:29,0;12:46,4;yes;no;01:14;Usou vídeo, escreveu os estados com letra maiuscula, que deu erro;;;;
1;#14;00:00,0;02:05,5;02:05,5;yes;02:05,5;02:37,8;00:32,3;yes;02:37,8;02:37,8;06:55,0;04:17,2;no;06:55,0;07:33,7;00:38,7;no;04:55,9;08:07,4;08:27,1;00:19,7;yes;08:27,1;09:16,9;00:49,8;yes;09:16,9;12:41,3;03:24,4;yes;21:39,7;21:54,0;00:14,3;yes;21:54,0;22:32,4;00:38,3;yes;00:52,6;22:32,4;23:21,6;00:49,2;yes;23:21,6;23:55,2;00:33,6;yes;01:22,8;;24:50,5;25:59,5;01:09,0;yes;26:40,2;30:07,2;03:27,0;yes;30:07,2;34:25,2;04:18,1;yes;yes;00:46;escreveu tudo do method no refinamento acima do método;;;;
2;#20;00:00,0;06:49,8;06:49,8;no;_;_;#VALOR!;no;06:49,8;06:49,8;17:03,3;10:13,5;yes;17:03,3;18:08,8;01:05,4;yes;11:18,9;18:48,8;21:38,6;02:49,9;yes;21:38,6;24:17,8;02:39,2;yes;24:17,8;27:31,8;03:14,0;no;02:14,7;06:26,3;04:11,6;yes;06:26,3;07:30,1;01:03,8;yes;05:15,4;07:59,1;09:03,2;01:04,2;yes;09:03,2;14:48,6;05:45,3;yes;06:49,5;;16:34,4;18:58,0;02:23,6;yes;19:59,8;25:30,3;05:30,5;quarter(only one param);25:30,3;34:05,1;08:34,8;yes;no;01:38;Internet com falhas. Instalação do jdk11 demorou 15 minutos… Voltou ao video;;;;
1;#12;00:00,0;04:20,6;04:20,6;yes;04:20,6;05:42,1;01:21,5;yes;05:42,1;06:15,5;13:33,9;07:18,4;no;13:33,9;14:12,0;00:38,1;no;07:56,5;14:12,0;15:26,9;01:14,9;yes;15:26,9;17:06,1;01:39,2;yes;17:06,1;25:02,8;07:56,7;yes;00:00,0;01:15,0;01:15,0;yes;01:15,0;02:30,0;01:15,0;yes;02:30,0;01:02,3;01:24,3;00:22,0;yes;01:24,3;03:13,5;01:49,2;yes;02:11,3;;03:13,5;07:58,6;04:45,1;yes;08:17,8;12:51,9;04:34,2;half(only paramteres);12:51,9;18:07,7;05:15,8;yes;yes;00:53;Internet com falhas. Had to install jdk11;;;;
2;#25;00:00,0;23:53,0;23:53,0;yes;00:23,5;00:42,5;00:18,9;yes;00:42,5;00:42,5;01:35,4;00:53,0;yes;01:56,7;02:05,9;00:09,2;yes;01:23,5;02:25,5;02:54,6;00:29,1;?ver;02:54,6;03:26,5;00:31,9;yes;03:26,5;05:31,9;02:05,4;yes;16:22,8;17:33,6;01:10,9;yes;17:33,6;17:42,0;00:08,4;no;01:19,2;17:42,0;18:03,5;00:21,5;yes;18:03,5;22:13,7;04:10,1;yes;04:31,7;;22:13,7;24:40,4;02:26,8;yes;24:40,4;30:03,8;05:23,4;yes;30:03,8;34:57,1;04:53,4;yes;no;00:38;Method refinements in params and return in same place;;;;
2;#21;00:00,0;02:34,5;02:34,5;yes;02:34,5;02:52,9;00:18,4;yes;02:52,9;06:17,1;10:50,1;04:33,0;yes;10:50,1;12:13,1;01:23,1;yes;05:56,1;13:09,8;14:52,9;01:43,1;no;14:52,9;19:16,7;04:23,8;yes;19:16,7;21:51,4;02:34,7;no (nothing implemented);37:53,0;39:05,0;01:12,0;yes;39:05,0;39:14,5;00:09,5;no;01:21,5;39:14,5;42:00,0;02:45,5;yes;42:00,0;44:09,1;02:09,1;yes, connect to the same;04:54,6;;44:09,1;50:28,2;06:19,1;yes;51:13,5;56:01,8;04:48,3;yes;56:50,6;06:17,0;09:26,7;yes;no;01:10;;;;;
1;#23;00:00,0;00:12,0;00:12,0;yes;00:12,0;00:25,6;00:13,6;yes;00:25,6;00:25,6;05:30,6;05:05,0;no;_;_;#VALOR!;no;05:05,0;06:01,9;06:28,2;00:26,3;yes;06:28,2;08:58,1;02:29,9;yes;08:58,1;12:43,7;03:45,5;no (nothing implemented);24:08,3;26:06,8;01:58,5;yes;26:06,8;27:18,5;01:11,6;yes;03:10,1;27:18,5;30:24,2;03:05,7;yes;30:24,2;32:19,7;01:55,5;yes;05:01,2;;33:27,9;35:05,7;01:37,8;yes;36:33,5;43:06,5;06:33,0;yes;43:31,8;49:18,4;05:46,6;yes;no;00:52;Method refinements in params and return in same place;;;;
1;#15;00:00,0;01:42,0;01:42,0;no;01:42,0;02:22,6;00:40,6;no;02:22,6;02:24,4;09:03,4;06:39,0;no;09:03,4;09:21,3;00:18,0;no;06:57,0;10:00,6;10:26,6;00:26,0;yes;10:26,6;12:28,2;02:01,6;yes;12:28,2;17:49,5;05:21,3;no;28:41,2;29:07,0;00:25,9;yes;29:07,0;29:17,0;00:09,9;yes;00:35,8;29:17,0;30:08,4;00:51,4;yes;30:08,4;32:06,4;01:58,1;yes;02:49,5;;35:34,9;36:37,7;01:02,8;yes;37:18,0;45:02,7;07:44,7;yes;46:05,5;49:39,1;03:33,6;yes;no;00:52;Install vscode;;;;
2;#10;00:00,0;02:17,0;02:17,0;yes;02:17,0;03:57,1;01:40,1;yes;03:57,1;03:57,1;05:43,8;01:46,7;yes;05:43,8;06:37,1;00:53,3;yes;02:40,0;07:11,4;07:50,4;00:39,0;yes;07:50,4;09:27,6;01:37,2;yes;09:27,6;14:17,5;04:49,9;no;25:42,7;26:25,8;00:43,1;yes;26:25,8;27:02,3;00:36,5;yes;01:19,6;27:02,3;27:46,9;00:44,6;yes;27:46,9;29:37,4;01:50,5;yes;02:35,1;;31:14,8;31:46,4;00:31,6;yes;31:46,4;34:11,3;02:25,0;yes;34:11,3;38:40,2;04:28,8;yes;yes;00:40;;;;;
1;#26;00:00,0;02:35,5;02:35,5;yes;02:35,5;02:59,9;00:24,4;yes;02:59,9;02:59,9;08:28,1;05:28,2;no;08:28,1;08:55,1;00:26,9;no;05:55,1;09:18,6;09:53,1;00:34,5;yes;09:53,1;11:04,5;01:11,4;no;11:04,5;19:13,7;08:09,2;no;29:42,9;33:20,8;03:37,9;yes;33:20,8;35:54,9;02:34,2;yes;06:12,1;35:54,9;38:11,8;02:16,9;yes;38:11,8;38:39,0;00:27,2;yes;02:44,1;;38:39,0;42:23,0;03:44,0;yes;42:23,0;45:52,6;03:29,5;yes;47:10,3;55:39,7;08:29,4;yes;yes;01:02;Method refinements in params and return in same place;;;;
2;#22;00:00,0;02:08,7;02:08,7;yes;02:08,7;02:49,2;00:40,5;yes;02:49,2;02:49,2;07:07,0;04:17,8;yes;07:07,0;07:54,0;00:47,0;yes;05:04,8;07:54,0;09:23,5;01:29,5;yes;09:23,5;10:49,2;01:25,7;yes;10:49,2;12:08,6;01:19,4;no (nothing implemented);33:32,0;34:02,2;00:30,2;yes;34:02,2;34:18,2;00:16,0;yes;00:46,2;34:18,2;38:15,4;03:57,2;yes;38:15,4;38:41,6;00:26,3;yes;04:23,4;;38:41,6;41:02,6;02:21,0;yes;41:02,6;46:17,9;05:15,3;yes;46:17,9;56:27,7;10:09,8;yes;yes;00:56;Method refinements in params and return in same place. Zoom went down (pro)(3 minutes to restart);;;;
1;#19;00:00,0;00:52,1;00:52,1;yes;00:52,1;01:25,0;00:32,8;yes;01:25,0;01:25,0;04:25,7;03:00,7;no;04:25,7;04:40,4;00:14,7;no;03:15,4;05:34,0;06:14,6;00:40,6;yes;06:14,6;08:58,3;02:43,7;yes;08:58,3;11:37,6;02:39,3;no;33:56,7;42:37,2;08:40,5;yes;42:37,2;43:16,9;00:39,7;yes;09:20,2;43:16,9;44:46,0;01:29,1;yes;44:46,0;45:45,9;00:59,9;yes;02:29,0;;45:45,9;50:17,7;04:31,8;yes;50:17,7;54:54,7;04:37,0;yes;54:54,7;03:09,1;08:14,4;yes;no;01:10;Had to use my vscode, language server by red hat with error;;;;
2;#24;00:00,0;04:27,8;04:27,8;no;_;_;#VALOR!;no;04:27,8;04:27,8;06:52,8;02:25,0;yes;06:52,8;08:05,0;01:12,2;yes;03:37,1;08:05,0;08:29,4;00:24,5;yes;08:29,4;09:40,6;01:11,1;yes;09:40,6;13:12,5;03:31,9;yes;25:16,4;26:35,5;01:19,1;yes;26:35,5;29:35,0;02:59,5;yes;04:18,6;29:34,9;33:07,3;03:32,4;yes;33:07,3;34:40,7;01:33,4;yes, connect to the same;05:05,8;;35:02,4;36:33,4;01:31,0;yes;36:33,4;39:51,2;03:17,7;yes;39:51,2;44:56,4;05:05,3;yes;yes;00:53;;;;;
1;#27;00:00,0;03:29,0;03:29,0;yes;03:29,0;03:35,6;00:06,5;yes;03:35,6;03:35,6;10:58,2;07:22,7;no;_;_;#VALOR!;no;07:22,7;13:08,4;13:48,4;00:40,0;yes;13:48,4;14:53,2;01:04,8;yes;14:53,2;20:35,9;05:42,7;yes;29:55,9;32:23,5;02:27,6;yes;32:23,5;33:10,5;00:47,0;yes;03:14,6;33:58,2;36:00,5;02:02,3;yes;36:00,5;36:32,4;00:31,9;yes;02:34,2;;38:03,8;39:17,8;01:14,0;yes;39:31,0;43:35,1;04:04,1;half(only parameters);43:35,1;48:13,7;04:38,7;yes;no;00:52;;;;;
2;#28;00:00,0;01:30,0;01:30,0;no;01:30,0;02:42,8;01:12,8;no;02:42,8;02:42,8;05:04,6;02:21,8;yes;05:04,6;06:10,4;01:05,8;yes;03:27,7;06:10,4;07:04,9;00:54,5;yes;07:04,9;08:15,0;01:10,1;yes;08:15,0;11:09,2;02:54,1;yes;42:02,0;44:06,8;02:04,8;yes;44:06,8;44:31,4;00:24,6;no;02:29,4;44:31,4;45:25,0;00:53,6;yes;45:25,2;46:37,3;01:12,1;yes;02:05,9;;46:37,3;49:10,0;02:32,8;yes;49:10,0;56:51,7;07:41,7;yes;56:51,7;00:08,0;03:16,3;yes;no;01:02;Method refinements in params and return in same place. Used my vscode, not able to install jdk11. Could not install extension due to jdk11 not recognized bu vscode;;;;
1;#29;00:00,0;02:05,4;02:05,4;yes;02:05,4;02:11,9;00:06,5;yes;02:11,9;02:11,9;05:25,3;03:13,3;no;05:25,3;07:35,1;02:09,8;no;05:23,2;07:35,1;07:58,0;00:22,9;yes;07:58,0;08:53,9;00:55,9;yes;08:53,9;13:10,2;04:16,2;no (nothing implemented);21:22,0;29:13,5;07:51,5;yes;29:13,5;29:18,4;00:04,9;yes;07:56,4;29:18,4;33:31,9;04:13,5;yes;33:31,9;33:46,1;00:14,2;yes;04:27,6;;35:06,2;35:57,4;00:51,2;yes;35:57,4;39:27,8;03:30,4;quarter(only one param);39:27,8;52:57,0;13:29,3;yes;yes;00:55;Created Alias RGB.;;;;
2;#30;00:00,0;01:57,2;01:57,2;yes;01:57,2;02:08,6;00:11,4;yes;02:08,6;02:08,6;03:22,8;01:14,2;yes;03:22,8;03:55,4;00:32,6;yes;01:46,9;04:20,3;05:27,5;01:07,1;no;05:27,5;06:44,1;01:16,6;yes;06:44,1;07:59,7;01:15,6;no (nothing implemented);17:27,1;17:41,4;00:14,3;yes;17:41,4;20:27,0;02:45,6;no;02:59,9;20:27,0;23:09,0;02:41,9;yes;23:09,0;30:02,4;06:53,4;yes;09:35,4;;31:23,0;36:19,0;04:56,1;yes;36:19,0;40:31,9;04:12,9;yes;41:19,0;48:50,1;07:31,0;yes;yes;00:52;Error LJ1 Sum with return 1. Watched presentation of LiquidJava in Compiler's Class. Not using this at first;;;;
1;#31;00:00,0;00:33,0;00:33,0;yes;00:33,0;08:10,2;07:37,2;yes;08:10,2;10:02,6;13:36,7;03:34,0;no;_;_;#VALOR!;no;03:34,0;13:36,7;14:58,4;01:21,7;yes;14:58,0;16:02,9;01:04,9;yes;16:02,9;19:56,0;03:53,0;yes;28:22,9;29:25,6;01:02,7;yes;29:25,6;29:41,9;00:16,4;yes;01:19,0;29:41,9;31:16,0;01:34,1;yes;31:16,0;32:19,9;01:03,9;yes;02:38,0;;32:19,9;35:33,1;03:13,2;yes;35:33,1;43:28,3;07:55,2;yes;43:42,1;49:12,0;05:29,9;yes;no;00:54;;;;;
;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;;;;;;;;;;;;;;;;;;;;;;;;00:00,0;;;;00:00,0;;;;;;;;
;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;00:00,0;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;definir vários pontos de correção;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;


==> results/test1.csv <==
;;Plain Java;;;;;;;;;;;;;;;;;;LiquidJava before Overview;;;;;;;;;;;;LiquidJava;;;;;;;;;;;;;;;;;;;Annotations;;;;;;;;;;;;;;;;;;
version;User;time#1.1start;time#1.1end;time#1.1;found1;time#1.2start;time#1.2end;time#1.2;fix1;time#1;time#2.1start;time#2.1end;time#2.1;found2;time#2.2start;time#2.2end;time#2.2;fix2;time#2;time#variable-ref-start;time#variable-ref-end;variable-ref-time;variable-ref-correct;time#method-ref-start;time#method-ref-end;method-ref-time;method-ref-correct; class-ref-start;time#class-ref-end;time#class-ref-time;class-ref-correct;time#1.1startLJ;time#1.1endLJ;time#1.1LJ;found1LJ;time#1.2startLJ;time#1.2endLJ;time#1.2LJ;fix1LJ;time#1LJ;time#2.1startLJ;time#2.1endLJ;time#2.1LJ;found2LJ;time#2.2startLJ;time#2.2endLJ;time#2.2LJ;fix2LJ;time#2LJ;;time#variable_annotated_start;time#variable_annotated_end;variable_annotated_time;variable_annotated_correct;time#method_annotated_start;time#method_annotated_end;method_annotated_time;method_annotated_correct;time#class_annotated_start;time#class_annotated_end;class_annotated_time;class_annotated_correct_protocol;class_annotated_correct_rgb;Tempo;Comments;;;;
1;#1;06:40,0;17:05,0;10:25,0;yes;17:05,0;20:14,0;03:09,0;yes;13:34,0;20:14,0;36:42,0;16:28,0;yes;_;_;#VALOR!;no;16:28,0;36:42,0;39:01,0;02:19,0;yes;39:01,0;42:42,0;03:41,0;yes;42:42,0;49:08,0;06:26,0;no (nothing implemented);06:50,0;08:03,0;01:13,0;yes;08:03,0;09:03,0;01:00,0;yes;02:13,0;10:02,0;11:17,0;01:15,0;yes;11:17,0;15:57,0;04:40,0;yes;05:55,0;;17:57,0;19:27,0;01:30,0;yes;20:38,0;31:46,0;11:08,0;yes;32:52,0;51:49,0;18:57,0;yes;no;01:50;Went back to the page several times and saw the video again. Não tinha o jdk11. Correu codigo java na part1. Confusão refinamentos nos parametros e retorno;;;;
2;#3;04:54,0;06:14,0;01:20,0;yes;06:14,0;06:40,0;00:26,0;yes;01:46,0;06:40,0;07:41,0;01:01,0;yes;07:41,0;08:45,0;01:04,0;yes;02:05,0;09:21,0;10:14,0;00:53,0;yes;10:14,0;11:50,0;01:36,0;yes;11:50,0;14:53,0;03:03,0;yes;24:50,0;28:09,0;03:19,0;yes;28:09,0;34:52,0;06:43,0;no;10:02,0;36:27,0;37:59,0;01:32,0;yes;37:59,0;38:28,0;00:29,0;yes;02:01,0;;40:20,0;41:43,0;01:23,0;yes;41:43,0;45:28,0;03:45,0;yes;46:39,0;50:56,0;04:17,0;yes;no;01:05;Usou logo o _ nas anotações;;;;
1;#2;00:00,0;04:45,5;04:45,5;yes;04:45,5;05:50,3;01:04,8;yes;05:50,3;05:34,0;07:39,4;02:05,4;no;07:39,4;08:32,3;00:52,9;no;02:58,3;08:32,3;08:58,6;00:26,2;yes;08:58,6;09:44,5;00:46,0;yes;09:44,5;16:53,1;07:08,6;yes;17:57,1;20:00,0;02:02,9;yes;20:00,0;20:34,1;00:34,1;yes;02:37,0;21:34,1;22:15,2;00:41,1;yes;22:15,2;23:37,5;01:22,3;yes;02:03,4;;24:13,4;26:01,5;01:48,1;yes;26:01,5;29:45,6;03:44,1;half(param sim retorno não);29:45,6;35:27,7;05:42,1;yes;no;00:49;Rede instável, problemas na instalação, é preciso o java11.  Confusão refinamentos nos parametros e retorno;;;;
2;#5;00:39,9;02:43,2;02:03,3;yes;02:43,2;03:06,3;00:23,1;yes;02:26,4;03:19,3;04:05,6;00:46,3;yes;04:05,6;04:56,7;00:51,1;yes;01:37,4;04:56,7;06:55,1;01:58,4;yes;06:55,1;07:21,9;00:26,7;yes;07:21,9;10:39,8;03:17,9;yes;11:09,0;12:30,0;01:21,0;yes;12:30,0;14:44,9;02:14,9;yes;03:35,9;15:17,6;16:51,4;01:33,8;yes;16:51,4;18:27,6;01:36,3;yes;03:10,1;;20:41,3;21:50,8;01:09,5;yes;22:39,5;31:33,5;08:54,0;yes;32:15,1;35:49,3;03:34,2;yes;yes;01:03;method todos no mesmo ref (params e return), não colocou os this, voltou ao video;;;;
1;#7;00:00,0;03:06,6;03:06,6;yes;04:19,3;06:01,3;01:42,0;yes;06:01,3;06:01,3;06:50,2;00:48,9;no;_;_;#VALOR!;no;00:48,9;06:50,2;07:35,3;00:45,1;yes;07:35,3;09:23,6;01:48,3;yes;09:23,6;13:46,2;04:22,6;yes;14:48,0;14:50,0;00:02,0;yes;14:48,0;15:04,2;00:16,2;yes;00:16,2;16:09,8;16:09,8;00:00,0;yes;16:09,8;18:00,1;01:50,4;yes;01:50,4;;18:00,1;21:39,9;03:39,8;yes;21:39,9;25:24,8;03:44,8;yes;25:24,8;31:26,1;06:01,4;yes;no;01:40;não colocou os this o inicio;;;;
2;#8;00:00,0;00:47,0;00:47,0;yes;00:47,0;01:08,1;00:21,1;yes;01:08,1;01:08,1;02:56,4;01:48,3;yes;02:56,4;03:36,2;00:39,8;yes;02:28,1;04:28,3;04:47,5;00:19,2;yes;04:47,5;05:30,8;00:43,2;yes;05:30,8;08:35,5;03:04,7;no (nothing implemented);19:04,4;19:55,1;00:50,7;yes;19:55,1;24:48,4;04:53,3;no;05:44,0;24:48,4;28:51,4;04:03,0;yes;28:51,4;30:04,9;01:13,5;yes;05:16,5;;32:08,8;34:11,3;02:02,5;yes;34:44,1;41:19,5;06:35,4;yes;41:19,5;52:48,0;11:28,5;yes;no;01:53;method todos no mesmo ref (params e return), voltou ao video;;;;
1;#13;00:00,0;01:11,8;01:11,8;yes;01:11,8;01:21,8;00:10,0;yes;01:21,8;01:37,1;06:06,2;04:29,2;no;_;_;#VALOR!;no;04:29,2;06:06,2;07:03,5;00:57,3;yes;07:03,5;08:31,6;01:28,0;yes;08:31,6;12:42,1;04:10,6;half(wrong use is correct);25:08,8;27:58,8;02:50,0;yes;27:58,8;28:05,4;00:06,6;yes;02:56,6;28:05,4;31:29,0;03:23,6;yes;31:29,0;32:15,9;00:46,8;yes;04:10,4;;34:24,1;37:48,5;03:24,4;yes;37:48,5;42:36,7;04:48,2;yes;43:41,8;55:21,7;11:39,9;yes;yes;01:04;usou Alias!!! Instalação mais dificil, não tinha o jdk no path e nem o comando code .;;;;
2;#16;00:00,0;02:26,5;02:26,5;yes;02:26,5;02:34,0;00:07,5;yes;02:34,0;02:34,0;05:10,5;02:36,5;yes;05:10,5;06:41,7;01:31,3;yes;04:07,7;06:41,7;08:17,6;01:35,9;half(wrong error);08:17,6;09:38,6;01:21,0;yes;09:38,6;12:57,3;03:18,7;yes;22:03,8;23:42,6;01:38,8;yes;23:42,6;24:46,9;01:04,3;yes;02:43,1;25:42,9;27:04,5;01:21,6;yes;27:04,5;32:16,1;05:11,6;yes;06:33,2;;35:12,8;36:52,6;01:39,8;yes;38:02,2;40:49,3;02:47,1;yes;42:43,3;48:35,6;05:52,4;yes;no;00:58;;;;;
1;#4;00:00,0;10:28,0;10:28,0;yes;10:28,0;10:53,0;00:25,0;yes;10:53,0;13:35,1;18:53,3;05:18,2;no;18:53,3;20:01,6;01:08,4;no;06:26,6;20:01,6;21:28,9;01:27,3;yes;21:49,9;23:28,4;01:38,5;yes;23:28,4;28:37,6;05:09,2;yes;37:46,2;40:25,2;02:39,0;yes;40:25,2;42:59,0;02:33,8;yes;05:12,8;42:59,0;45:24,0;02:25,0;yes;45:24,0;45:45,9;00:21,9;yes;02:46,9;;47:31,7;48:23,9;00:52,2;yes;48:23,9;55:33,9;07:10,0;half(param sim retorno não);56:29,6;02:20,1;05:50,4;yes;yes;01:08;Não tinha jdk11, correu o código java da 1ª parte. Voltou ao video;;;;
2;#18;00:00,0;03:58,4;03:58,4;yes;03:58,4;04:13,7;00:15,3;yes;04:13,7;04:13,7;06:11,2;01:57,4;yes;06:11,0;06:40,0;00:29,0;yes;02:26,3;06:40,0;07:32,2;00:52,2;yes;07:32,2;08:08,7;00:36,4;yes;08:08,7;12:54,2;04:45,5;no;36:56,0;37:56,0;01:00,0;yes;37:56,0;38:55,7;00:59,7;yes;01:59,7;38:55,7;40:57,0;02:01,4;yes;40:57,0;43:17,3;02:20,3;yes;04:21,6;;44:51,2;45:43,5;00:52,3;yes;45:43,5;47:26,8;01:43,3;yes;47:26,8;50:33,6;03:06,8;yes;no;00:52;Problemas a instalar jdk11 em linux;;;;
1;#17;00:00,0;00:07,9;00:07,9;yes;00:12,0;00:12,0;00:00,0;yes;00:12,0;00:12,0;00:12,0;00:00,0;no;00:12,0;02:24,3;02:12,3;no;02:12,3;02:24,3;02:55,1;00:30,8;yes;02:55,1;03:21,3;00:26,3;yes;03:21,3;04:49,5;01:28,2;yes;12:27,6;13:46,3;01:18,7;yes;13:46,3;14:41,3;00:55,0;yes;02:13,7;14:41,3;14:55,5;00:14,2;yes;14:55,5;15:43,6;00:48,0;yes;01:02,3;;15:43,6;16:37,5;00:53,9;yes;16:37,5;20:10,5;03:32,9;yes;20:10,5;24:28,6;04:18,1;yes;yes;00:27;;;;;
2;#11;00:00,0;02:00,0;02:00,0;no;02:00,0;02:51,8;00:51,8;no;02:51,8;02:51,8;05:47,3;02:55,5;yes;05:47,3;07:40,0;01:52,7;yes;04:48,2;07:40,0;09:21,6;01:41,6;yes;09:21,6;10:58,1;01:36,5;yes;10:58,1;12:27,7;01:29,6;no (nothing implemented);29:52,9;32:57,4;03:04,5;yes;32:57,4;37:49,2;04:51,9;yes;07:56,4;37:49,2;40:14,3;02:25,0;yes;40:14,3;43:50,6;03:36,3;yes, connect to the same;06:01,4;;46:12,0;49:57,8;03:45,8;yes;49:57,8;57:42,6;07:44,9;yes;57:42,6;10:29,0;12:46,4;yes;no;01:14;Usou vídeo, escreveu os estados com letra maiuscula, que deu erro;;;;
1;#14;00:00,0;02:05,5;02:05,5;yes;02:05,5;02:37,8;00:32,3;yes;02:37,8;02:37,8;06:55,0;04:17,2;no;06:55,0;07:33,7;00:38,7;no;04:55,9;08:07,4;08:27,1;00:19,7;yes;08:27,1;09:16,9;00:49,8;yes;09:16,9;12:41,3;03:24,4;yes;21:39,7;21:54,0;00:14,3;yes;21:54,0;22:32,4;00:38,3;yes;00:52,6;22:32,4;23:21,6;00:49,2;yes;23:21,6;23:55,2;00:33,6;yes;01:22,8;;24:50,5;25:59,5;01:09,0;yes;26:40,2;30:07,2;03:27,0;yes;30:07,2;34:25,2;04:18,1;yes;yes;00:46;escreveu tudo do method no refinamento acima do método;;;;
2;#20;00:00,0;06:49,8;06:49,8;no;_;_;#VALOR!;no;06:49,8;06:49,8;17:03,3;10:13,5;yes;17:03,3;18:08,8;01:05,4;yes;11:18,9;18:48,8;21:38,6;02:49,9;yes;21:38,6;24:17,8;02:39,2;yes;24:17,8;27:31,8;03:14,0;no;02:14,7;06:26,3;04:11,6;yes;06:26,3;07:30,1;01:03,8;yes;05:15,4;07:59,1;09:03,2;01:04,2;yes;09:03,2;14:48,6;05:45,3;yes;06:49,5;;16:34,4;18:58,0;02:23,6;yes;19:59,8;25:30,3;05:30,5;quarter(only one param);25:30,3;34:05,1;08:34,8;yes;no;01:38;Internet com falhas. Instalação do jdk11 demorou 15 minutos… Voltou ao video;;;;
1;#12;00:00,0;04:20,6;04:20,6;yes;04:20,6;05:42,1;01:21,5;yes;05:42,1;06:15,5;13:33,9;07:18,4;no;13:33,9;14:12,0;00:38,1;no;07:56,5;14:12,0;15:26,9;01:14,9;yes;15:26,9;17:06,1;01:39,2;yes;17:06,1;25:02,8;07:56,7;yes;00:00,0;01:15,0;01:15,0;yes;01:15,0;02:30,0;01:15,0;yes;02:30,0;01:02,3;01:24,3;00:22,0;yes;01:24,3;03:13,5;01:49,2;yes;02:11,3;;03:13,5;07:58,6;04:45,1;yes;08:17,8;12:51,9;04:34,2;half(only paramteres);12:51,9;18:07,7;05:15,8;yes;yes;00:53;Internet com falhas. Had to install jdk11;;;;
2;#25;00:00,0;23:53,0;23:53,0;yes;00:23,5;00:42,5;00:18,9;yes;00:42,5;00:42,5;01:35,4;00:53,0;yes;01:56,7;02:05,9;00:09,2;yes;01:23,5;02:25,5;02:54,6;00:29,1;?ver;02:54,6;03:26,5;00:31,9;yes;03:26,5;05:31,9;02:05,4;yes;16:22,8;17:33,6;01:10,9;yes;17:33,6;17:42,0;00:08,4;no;01:19,2;17:42,0;18:03,5;00:21,5;yes;18:03,5;22:13,7;04:10,1;yes;04:31,7;;22:13,7;24:40,4;02:26,8;yes;24:40,4;30:03,8;05:23,4;yes;30:03,8;34:57,1;04:53,4;yes;no;00:38;Method refinements in params and return in same place;;;;
2;#21;00:00,0;02:34,5;02:34,5;yes;02:34,5;02:52,9;00:18,4;yes;02:52,9;06:17,1;10:50,1;04:33,0;yes;10:50,1;12:13,1;01:23,1;yes;05:56,1;13:09,8;14:52,9;01:43,1;no;14:52,9;19:16,7;04:23,8;yes;19:16,7;21:51,4;02:34,7;no (nothing implemented);37:53,0;39:05,0;01:12,0;yes;39:05,0;39:14,5;00:09,5;no;01:21,5;39:14,5;42:00,0;02:45,5;yes;42:00,0;44:09,1;02:09,1;yes, connect to the same;04:54,6;;44:09,1;50:28,2;06:19,1;yes;51:13,5;56:01,8;04:48,3;yes;56:50,6;06:17,0;09:26,7;yes;no;01:10;;;;;
1;#23;00:00,0;00:12,0;00:12,0;yes;00:12,0;00:25,6;00:13,6;yes;00:25,6;00:25,6;05:30,6;05:05,0;no;_;_;#VALOR!;no;05:05,0;06:01,9;06:28,2;00:26,3;yes;06:28,2;08:58,1;02:29,9;yes;08:58,1;12:43,7;03:45,5;no (nothing implemented);24:08,3;26:06,8;01:58,5;yes;26:06,8;27:18,5;01:11,6;yes;03:10,1;27:18,5;30:24,2;03:05,7;yes;30:24,2;32:19,7;01:55,5;yes;05:01,2;;33:27,9;35:05,7;01:37,8;yes;36:33,5;43:06,5;06:33,0;yes;43:31,8;49:18,4;05:46,6;yes;no;00:52;Method refinements in params and return in same place;;;;
1;#15;00:00,0;01:42,0;01:42,0;no;01:42,0;02:22,6;00:40,6;no;02:22,6;02:24,4;09:03,4;06:39,0;no;09:03,4;09:21,3;00:18,0;no;06:57,0;10:00,6;10:26,6;00:26,0;yes;10:26,6;12:28,2;02:01,6;yes;12:28,2;17:49,5;05:21,3;no;28:41,2;29:07,0;00:25,9;yes;29:07,0;29:17,0;00:09,9;yes;00:35,8;29:17,0;30:08,4;00:51,4;yes;30:08,4;32:06,4;01:58,1;yes;02:49,5;;35:34,9;36:37,7;01:02,8;yes;37:18,0;45:02,7;07:44,7;yes;46:05,5;49:39,1;03:33,6;yes;no;00:52;Install vscode;;;;
2;#10;00:00,0;02:17,0;02:17,0;yes;02:17,0;03:57,1;01:40,1;yes;03:57,1;03:57,1;05:43,8;01:46,7;yes;05:43,8;06:37,1;00:53,3;yes;02:40,0;07:11,4;07:50,4;00:39,0;yes;07:50,4;09:27,6;01:37,2;yes;09:27,6;14:17,5;04:49,9;no;25:42,7;26:25,8;00:43,1;yes;26:25,8;27:02,3;00:36,5;yes;01:19,6;27:02,3;27:46,9;00:44,6;yes;27:46,9;29:37,4;01:50,5;yes;02:35,1;;31:14,8;31:46,4;00:31,6;yes;31:46,4;34:11,3;02:25,0;yes;34:11,3;38:40,2;04:28,8;yes;yes;00:40;;;;;
1;#26;00:00,0;02:35,5;02:35,5;yes;02:35,5;02:59,9;00:24,4;yes;02:59,9;02:59,9;08:28,1;05:28,2;no;08:28,1;08:55,1;00:26,9;no;05:55,1;09:18,6;09:53,1;00:34,5;yes;09:53,1;11:04,5;01:11,4;no;11:04,5;19:13,7;08:09,2;no;29:42,9;33:20,8;03:37,9;yes;33:20,8;35:54,9;02:34,2;yes;06:12,1;35:54,9;38:11,8;02:16,9;yes;38:11,8;38:39,0;00:27,2;yes;02:44,1;;38:39,0;42:23,0;03:44,0;yes;42:23,0;45:52,6;03:29,5;yes?;47:10,3;55:39,7;08:29,4;yes;yes;01:02;Method refinements in params and return in same place;;;;
2;#22;00:00,0;02:08,7;02:08,7;yes;02:08,7;02:49,2;00:40,5;yes;02:49,2;02:49,2;07:07,0;04:17,8;yes;07:07,0;07:54,0;00:47,0;yes;05:04,8;07:54,0;09:23,5;01:29,5;yes;09:23,5;10:49,2;01:25,7;yes;10:49,2;12:08,6;01:19,4;no (nothing implemented);33:32,0;34:02,2;00:30,2;yes;34:02,2;34:18,2;00:16,0;yes;00:46,2;34:18,2;38:15,4;03:57,2;yes;38:15,4;38:41,6;00:26,3;yes;04:23,4;;38:41,6;41:02,6;02:21,0;yes;41:02,6;46:17,9;05:15,3;yes;46:17,9;56:27,7;10:09,8;yes;yes;00:56;Method refinements in params and return in same place. Zoom went down (pro)(3 minutes to restart);;;;
1;#19;00:00,0;00:52,1;00:52,1;yes;00:52,1;01:25,0;00:32,8;yes;01:25,0;01:25,0;04:25,7;03:00,7;no;04:25,7;04:40,4;00:14,7;no;03:15,4;05:34,0;06:14,6;00:40,6;yes;06:14,6;08:58,3;02:43,7;yes;08:58,3;11:37,6;02:39,3;no;33:56,7;42:37,2;08:40,5;yes;42:37,2;43:16,9;00:39,7;yes;09:20,2;43:16,9;44:46,0;01:29,1;yes;44:46,0;45:45,9;00:59,9;yes;02:29,0;;45:45,9;50:17,7;04:31,8;yes;50:17,7;54:54,7;04:37,0;yes;54:54,7;03:09,1;08:14,4;yes;no;01:10;Had to use my vscode, language server by red hat with error;;;;
2;#24;00:00,0;04:27,8;04:27,8;no;_;_;#VALOR!;no;04:27,8;04:27,8;06:52,8;02:25,0;yes;06:52,8;08:05,0;01:12,2;yes;03:37,1;08:05,0;08:29,4;00:24,5;yes;08:29,4;09:40,6;01:11,1;yes;09:40,6;13:12,5;03:31,9;yes;25:16,4;26:35,5;01:19,1;yes;26:35,5;29:35,0;02:59,5;yes;04:18,6;29:34,9;33:07,3;03:32,4;yes;33:07,3;34:40,7;01:33,4;yes, connect to the same;05:05,8;;35:02,4;36:33,4;01:31,0;yes;36:33,4;39:51,2;03:17,7;yes;39:51,2;44:56,4;05:05,3;yes;yes;00:53;;;;;
1;#27;00:00,0;03:29,0;03:29,0;yes;03:29,0;03:35,6;00:06,5;yes;03:35,6;03:35,6;10:58,2;07:22,7;no;_;_;#VALOR!;no;07:22,7;13:08,4;13:48,4;00:40,0;yes;13:48,4;14:53,2;01:04,8;yes;14:53,2;20:35,9;05:42,7;yes;29:55,9;32:23,5;02:27,6;yes;32:23,5;33:10,5;00:47,0;yes;03:14,6;33:58,2;36:00,5;02:02,3;yes;36:00,5;36:32,4;00:31,9;yes;02:34,2;;38:03,8;39:17,8;01:14,0;yes;39:31,0;43:35,1;04:04,1;half(only parameters);43:35,1;48:13,7;04:38,7;yes;no;00:52;;;;;
2;#28;00:00,0;01:30,0;01:30,0;no;01:30,0;02:42,8;01:12,8;no;02:42,8;02:42,8;05:04,6;02:21,8;yes;05:04,6;06:10,4;01:05,8;yes;03:27,7;06:10,4;07:04,9;00:54,5;yes;07:04,9;08:15,0;01:10,1;yes;08:15,0;11:09,2;02:54,1;yes;42:02,0;44:06,8;02:04,8;yes;44:06,8;44:31,4;00:24,6;no;02:29,4;44:31,4;45:25,0;00:53,6;yes;45:25,2;46:37,3;01:12,1;yes;02:05,9;;46:37,3;49:10,0;02:32,8;yes;49:10,0;56:51,7;07:41,7;yes;56:51,7;00:08,0;03:16,3;yes;no;01:02;Method refinements in params and return in same place. Used my vscode, not able to install jdk11. Could not install extension due to jdk11 not recognized bu vscode;;;;
1;#29;00:00,0;02:05,4;02:05,4;yes;02:05,4;02:11,9;00:06,5;yes;02:11,9;02:11,9;05:25,3;03:13,3;no;05:25,3;07:35,1;02:09,8;no;05:23,2;07:35,1;07:58,0;00:22,9;yes;07:58,0;08:53,9;00:55,9;yes;08:53,9;13:10,2;04:16,2;no (nothing implemented);21:22,0;29:13,5;07:51,5;yes;29:13,5;29:18,4;00:04,9;yes;07:56,4;29:18,4;33:31,9;04:13,5;yes;33:31,9;33:46,1;00:14,2;yes;04:27,6;;35:06,2;35:57,4;00:51,2;yes;35:57,4;39:27,8;03:30,4;quarter(only one param);39:27,8;52:57,0;13:29,3;yes;yes;00:55;Created Alias RGB.;;;;
2;#30;00:00,0;01:57,2;01:57,2;yes;01:57,2;02:08,6;00:11,4;yes;02:08,6;02:08,6;03:22,8;01:14,2;yes;03:22,8;03:55,4;00:32,6;yes;01:46,9;04:20,3;05:27,5;01:07,1;no;05:27,5;06:44,1;01:16,6;yes;06:44,1;07:59,7;01:15,6;no (nothing implemented);17:27,1;17:41,4;00:14,3;yes;17:41,4;20:27,0;02:45,6;no;02:59,9;20:27,0;23:09,0;02:41,9;yes;23:09,0;30:02,4;06:53,4;yes;09:35,4;;31:23,0;36:19,0;04:56,1;yes;36:19,0;40:31,9;04:12,9;yes;41:19,0;48:50,1;07:31,0;yes;yes;00:52;Error LJ1 Sum with return 1. Watched presentation of LiquidJava in Compiler's Class. Not using this at first;;;;
1;#31;00:00,0;00:33,0;00:33,0;yes;00:33,0;08:10,2;07:37,2;yes;08:10,2;10:02,6;13:36,7;03:34,0;no;_;_;#VALOR!;no;03:34,0;13:36,7;14:58,4;01:21,7;yes;14:58,0;16:02,9;01:04,9;yes;16:02,9;19:56,0;03:53,0;yes;28:22,9;29:25,6;01:02,7;yes;29:25,6;29:41,9;00:16,4;yes;01:19,0;29:41,9;31:16,0;01:34,1;yes;31:16,0;32:19,9;01:03,9;yes;02:38,0;;32:19,9;35:33,1;03:13,2;yes;35:33,1;43:28,3;07:55,2;yes;43:42,1;49:12,0;05:29,9;yes;no;00:54;;;;;
;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;;;;;;;;;;;;;;;;;;;;;;;;00:00,0;;;;00:00,0;;;;;;;;
;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;00:00,0;;;00:00,0;;;;00:00,0;;00:00,0;;;;00:00,0;;;;00:00,0;;;;00:00,0;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;00:00,0;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;definir vários pontos de correção;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;

